Efficient LSM-Tree Key-Value Data Management on Hybrid SSD/HDD Zoned Storage

Zoned storage devices, such as zoned namespace (ZNS) solid-state drives (SSDs) and host-managed shingled magnetic recording (HM-SMR) hard-disk drives (HDDs), expose interfaces for host-level applications to support fine-grained, high-performance storage management. Combining ZNS SSDs and HM-SMR HDDs into a unified hybrid storage system is a natural direction to scale zoned storage at low cost, yet how to effectively incorporate zoned storage awareness into hybrid storage is a non-trivial issue. We make a case for key-value (KV) stores based on log-structured merge trees (LSM-trees) as host-level applications, and present HHZS, a middleware system that bridges an LSM-tree KV store with hybrid zoned storage devices based on hints. HHZS leverages hints issued by the flushing, compaction, and caching operations of the LSM-tree KV store to manage KV objects in placement, migration, and caching in hybrid ZNS SSD and HM-SMR HDD zoned storage. Experiments show that our HHZS prototype, when running on real ZNS SSD and HM-SMR HDD devices, achieves the highest throughput compared with all baselines under various settings.

==> figs/motivation/f4_read_l4_times.csv <==
level,num,type
HDD,20661,N1
HDD,22656,N2
HDD,22873,N3
HDD,23047,N4
HDD,35939,N5
SSD,4598,N1
SSD,5622,N2
SSD,7784,N3
SSD,8405,N4
SSD,13252,N5


==> figs/motivation/read_l4_sst.csv <==
num,level,type
0,1,ssd
9,2,ssd
44,3,ssd
5,4,ssd
2,1,hdd
11,2,hdd
168,3,hdd
689,4,hdd

